Probing Low-Luminosity Gamma-Ray Emission from SNR G296.5+10.0 and CCO 1E 1207.4-5209 with CTAO

The acceleration mechanisms of cosmic rays (CR) in supernova remnants (SNRs) and their associated compact central objects (CCOs) remain an open question in high-energy astrophysics. In this study, we perform a modeling of CR transport and gamma-ray emission from SNR G296.5+10.0 and its CCO 1E 1207.4-5209, using the latest public release of the GALPROP code (v57) and focusing, in particular, on the contribution from the CCO. Our simulations predict the contribution of CR from this source to the Galactic flux, accounting for energy losses and particle interaction processes. We find that, under time-evolving scenarios, the environment around SNR G296.5+10.0 and 1E 1207.4-5209 is suitable for CR acceleration and gamma-ray production. The analysis distinguishes between gamma rays produced by hadronic interactions in SNR G296.5+10.0 and by leptonic processes in CCO 1E 1207.4-5209, revealing that each mechanism dominates in different energy bands. We show that the Cherenkov Telescope Array Observatory (CTAO) can detect this emission with a significance of 5{\sigma} after 50 h of exposure, providing the first constraints on particle acceleration in this unique CCO-SNR system. These findings suggest that CCOs may be efficient electron accelerators, even in the absence of pulsar wind nebulae, and emphasize the critical role of next-generation observatories such as CTAO in unraveling CR acceleration processes in low-luminosity SNR-CCO systems.

==> readme-epjc.txt <==
In this distribution is included following files:

- SVJourn3 standart distribution;
- Additional files for the EPJC journal:

  svepjc3.clo        EPJC journal class option
  template-epjc.tex  EPJC template
  svjourn3-epjc.tex  EPJC sample (.tex}
  svjourn3-epjc.pdf  EPJC sample (.pdf)


==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


